The effect of particle density in turbulent channel flow laden with finite size particles in semi-dilute conditions

We study the effect of varying the mass and volume fraction of a suspension of rigid spheres dispersed in a turbulent channel flow. We performed several Direct Numerical Simulations using an Immersed Boundary Method for finite-size particles changing the solid to fluid density ratio, the mass fraction and the volume fraction. We find that varying the density ratio between 1 and 10 at constant volume fraction does not alter the flow statistics as much as when varying the volume fraction at constant and at constant mass fraction. Interestingly, the increase in overall drag found when varying the volume fraction is considerably higher than that obtained for increasing density ratios at same volume fraction. The main effect at density ratios of the order of 10 is a strong shear-induced migration towards the centerline of the channel. When the density ratio is further increased up to 1000 the particle dynamics decouple from that of the fluid. The solid phase behaves as a dense gas and the fluid and solid phase statistics drastically change. In this regime, the collision rate is high and dominated by the normal relative velocity among particles.

==> PLAN.txt <==
1 Introduction

        Heavy particles well studied, also little on micro bubble.
        Biological applications (cite Ruiz and sedimentation problem), not understood.
        Sand and metal in water.
        Interesting the case with density ratios in the range 1:10 where more complex dynamics.
        Several forces, understand role of different forces.
        Aim is twofold: i) parametric studies of force relevance when changing the diameter and density ratio(this will be shown to be more important)
        ii) sedimentation of nearly neutrally buoyant spherical particles

2 Governing equations

        Navier-Stokes and Maxey-Riley

3 Numerical method


        Describe in particular the implementation of Basset, correct coefficients and one figure for validation (sinusoidal history)

4 Results

 Visualization accumulation and figure g(r) on slide 20.


4.1 Parametric analysis of contribution from different forces

        Table on slide 19

        Equation on slide 17, normalized acceleration

        Figures on slide 21,22, 23 (figure on slide 24 should be insets of the corresponding figures)
        THE FIGURES ARE NOT VISIBLE! DIVERSI SIMBOLI, LINEE PIU SPESSE...(chiedi Picano o Sardina)

        Main message nicely summarized on slide 25

4.2 Sedimentation of nearly neutrally-buoyant particles

        Table slide 26

        Sedimentation velocity (slides 31-32)

        Figures from Slide 27-28 (linear scale only)

        Figure 29-30

5 Discussion

        Theory and analysis from Daniele.

6 Conclusions



Stefano, puoi iniziare un documento LaTeX con le figure (Anche quelle che abbiamo adesso) e con le parti scritte che abbiamo. Poi noi continuiamo a scrivere?

